Online Matching with KIID Edge Arrivals

In the classic online stochastic matching proposed by Feldman et al. (FOCS 2009), there is a known bipartite type-graph, where one side of the graph is given offline. Upon the arrival of each online vertex, its type is sampled independently and identically from the other side of the type-graph. This model has been extensively studied over the past decade, yielding a rich body of theoretical results. In this paper, we initiate the study of an edge arrival model for online stochastic matching. In our model, the online edges are sampled independently and identically (KIID) from a known type-graph, which need not be bipartite. We first show that the Greedy algorithm cannot achieve a competitive ratio strictly better than $0.5$ while the Suggested Matching algorithm has a competitive ratio of $1-1/e$ under the assumption of integral arrival rates, matching its performance in the one-sided vertex arrival model. We then propose a two-stage algorithm that combines Greedy and Suggested Matching, and show that its competitive ratio is strictly higher than $1-1/e$ for integral arrival rates. While our algorithm is simple, its analysis is intricate and builds upon the Natural LP, which has been proven very powerful in vertex arrival models. Our result reveals that even in the more challenging edge arrival setting for general graphs, competitive ratios better than $1-1/e$ are still possible, given the known distributions.

==> data/solution_data.txt <==
   0.0000000000000000e+00   0.0000000000000000e+00
   1.0000000000000000e-04   6.1579561145053239e-04
   2.0000000000000001e-04   1.2252859369811199e-03
   3.0000000000000003e-04   1.8288515199212955e-03
   4.0000000000000002e-04   2.4268273567229831e-03
   5.0000000000000001e-04   3.0195128664426609e-03
   6.0000000000000006e-04   3.6071751661592103e-03
   6.9999999999999999e-04   4.1900545430163484e-03
   8.0000000000000004e-04   4.7683689253556526e-03
   9.0000000000000008e-04   5.3423170551944055e-03
   1.0000000000000000e-03   5.9120796965520554e-03
   1.1000000000000001e-03   6.4778226712843574e-03
   1.2000000000000001e-03   7.0396988706785506e-03
   1.3000000000000002e-03   7.5978499806611454e-03
   1.4000000000000000e-03   8.1524066675467514e-03
   1.5000000000000000e-03   8.7034904232258185e-03
   1.6000000000000001e-03   9.2512141991908242e-03
   1.7000000000000001e-03   9.7956839914596795e-03
   1.8000000000000002e-03   1.0336999126605798e-02
   1.9000000000000000e-03   1.0875252323477677e-02
   2.0000000000000000e-03   1.1410530900073136e-02
   2.1000000000000003e-03   1.1942916826953790e-02
   2.2000000000000001e-03   1.2472487709731216e-02
   2.3000000000000000e-03   1.2999317134225440e-02
   2.4000000000000002e-03   1.3523474666464924e-02
   2.5000000000000001e-03   1.4045025907727127e-02
   2.6000000000000003e-03   1.4564033419601512e-02
   2.7000000000000001e-03   1.5080556353186021e-02
   2.8000000000000000e-03   1.5594651153642631e-02
   2.9000000000000002e-03   1.6106371848186897e-02
   3.0000000000000001e-03   1.6615770046087927e-02
   3.1000000000000003e-03   1.7122894938668396e-02
   3.2000000000000002e-03   1.7627793300674651e-02
   3.3000000000000000e-03   1.8130510110149024e-02
   3.4000000000000002e-03   1.8631088386134750e-02
   3.5000000000000001e-03   1.9129569221486599e-02
   3.6000000000000003e-03   1.9625992267177858e-02
   3.7000000000000002e-03   2.0120395732300324e-02
   3.8000000000000000e-03   2.0612816384064300e-02
   3.9000000000000003e-03   2.1103289547798606e-02
   4.0000000000000001e-03   2.1591849106950570e-02
   4.1000000000000003e-03   2.2078527542649953e-02
   4.2000000000000006e-03   2.2563356574004278e-02
   4.3000000000000000e-03   2.3046366498266073e-02
   4.4000000000000003e-03   2.3527586532761845e-02
   4.5000000000000005e-03   2.4007045040549419e-02
   4.5999999999999999e-03   2.4484769530417966e-02
   4.7000000000000002e-03   2.4960786656887991e-02
   4.8000000000000004e-03   2.5435122220211315e-02
   4.8999999999999998e-03   2.5907801166371099e-02
   5.0000000000000001e-03   2.6378847587081849e-02
   5.1000000000000004e-03   2.6848284719789381e-02
   5.2000000000000006e-03   2.7316135160424762e-02
   5.3000000000000000e-03   2.7782421123728723e-02
   5.4000000000000003e-03   2.8247163779026006e-02
   5.5000000000000005e-03   2.8710383763351159e-02
   5.5999999999999999e-03   2.9172101210356422e-02
   5.7000000000000002e-03   2.9632335750311749e-02
   5.8000000000000005e-03   3.0091106510104791e-02
   5.8999999999999999e-03   3.0548432113240886e-02
   6.0000000000000001e-03   3.1004330679843088e-02
   6.1000000000000004e-03   3.1458819826652148e-02
   6.2000000000000006e-03   3.1911916667026502e-02
   6.3000000000000000e-03   3.2363637810942300e-02
   6.4000000000000003e-03   3.2813999364993386e-02
   6.5000000000000006e-03   3.3263017258035960e-02
   6.6000000000000000e-03   3.3710707078504543e-02
   6.7000000000000002e-03   3.4157083753840578e-02
   6.8000000000000005e-03   3.4602161915865778e-02
   6.9000000000000008e-03   3.5045955901207834e-02
   7.0000000000000001e-03   3.5488479751300400e-02
   7.1000000000000004e-03   3.5929747212383130e-02
   7.2000000000000007e-03   3.6369771735501641e-02
   7.3000000000000001e-03   3.6808566476507522e-02
   7.4000000000000003e-03   3.7246144296058360e-02
   7.5000000000000006e-03   3.7682517759617708e-02
   7.6000000000000000e-03   3.8117699137455087e-02
   7.7000000000000002e-03   3.8551700404646012e-02
   7.8000000000000005e-03   3.8984533241071970e-02
   7.9000000000000008e-03   3.9416209031420422e-02
   8.0000000000000002e-03   3.9846738947634346e-02
   8.0999999999999996e-03   4.0276134258508012e-02
   8.2000000000000007e-03   4.0704405672787949e-02
   8.3000000000000001e-03   4.1131563661890212e-02
   8.4000000000000012e-03   4.1557618524938209e-02
   8.5000000000000006e-03   4.1982580388762673e-02
   8.6000000000000000e-03   4.2406459207901731e-02
   8.7000000000000011e-03   4.2829264764600840e-02
   8.8000000000000005e-03   4.3251006668812791e-02
   8.8999999999999999e-03   4.3671694358197753e-02
   9.0000000000000011e-03   4.4091337098123247e-02
   9.1000000000000004e-03   4.4509943981664107e-02
   9.1999999999999998e-03   4.4927523929602559e-02
   9.3000000000000010e-03   4.5344085690428179e-02
   9.4000000000000004e-03   4.5759637840337847e-02
   9.4999999999999998e-03   4.6174188783235856e-02
   9.6000000000000009e-03   4.6587746750733822e-02
   9.7000000000000003e-03   4.7000319802150692e-02
   9.7999999999999997e-03   4.7411915824512797e-02
   9.9000000000000008e-03   4.7822542701725451e-02
   1.0000000000000000e-02   4.8232208345754909e-02
   1.0100000000000001e-02   4.8640920243038954e-02
   1.0200000000000001e-02   4.9048685770857685e-02
   1.0300000000000000e-02   4.9455512206462493e-02
   1.0400000000000001e-02   4.9861406727075987e-02
   1.0500000000000001e-02   5.0266376409892018e-02
   1.0600000000000000e-02   5.0670428232075682e-02
   1.0700000000000001e-02   5.1073569070763325e-02
   1.0800000000000001e-02   5.1475805703062517e-02
   1.0900000000000000e-02   5.1877144806052079e-02
   1.1000000000000001e-02   5.2277592956782082e-02
   1.1100000000000000e-02   5.2677156632273826e-02
   1.1200000000000000e-02   5.3075842209519858e-02
   1.1300000000000001e-02   5.3473655965483965e-02
   1.1400000000000000e-02   5.3870604077101175e-02
   1.1500000000000000e-02   5.4266692621277743e-02
   1.1600000000000001e-02   5.4661927574891217e-02
   1.1700000000000000e-02   5.5056314814790328e-02
   1.1800000000000000e-02   5.5449860117795069e-02
   1.1900000000000001e-02   5.5842569160696687e-02
   1.2000000000000000e-02   5.6234447520257649e-02
   1.2100000000000001e-02   5.6625500673252747e-02
   1.2200000000000001e-02   5.7015734228153765e-02
   1.2300000000000000e-02   5.7405153708345258e-02
   1.2400000000000001e-02   5.7793764362603819e-02
   1.2500000000000001e-02   5.8181571382034537e-02
   1.2600000000000000e-02   5.8568579900071069e-02
   1.2700000000000001e-02   5.8954794992475613e-02
   1.2800000000000001e-02   5.9340221677338885e-02
   1.2900000000000000e-02   5.9724864915080160e-02
   1.3000000000000001e-02   6.0108729608447257e-02
   1.3100000000000001e-02   6.0491820602516504e-02
   1.3200000000000000e-02   6.0874142684692802e-02
   1.3300000000000001e-02   6.1255700584709583e-02
   1.3400000000000000e-02   6.1636498974628792e-02
   1.3500000000000000e-02   6.2016542468840953e-02
   1.3600000000000001e-02   6.2395835624065109e-02
   1.3700000000000000e-02   6.2774382939348838e-02
   1.3800000000000002e-02   6.3152188856068284e-02
   1.3900000000000001e-02   6.3529257757928087e-02
   1.4000000000000000e-02   6.3905593970961447e-02
   1.4100000000000001e-02   6.4281201763530138e-02
   1.4200000000000001e-02   6.4656085346324416e-02
   1.4300000000000000e-02   6.5030248872363125e-02
   1.4400000000000001e-02   6.5403696436993605e-02
   1.4500000000000001e-02   6.5776432077891758e-02
   1.4600000000000000e-02   6.6148459775062049e-02
   1.4700000000000001e-02   6.6519783450837436e-02
   1.4800000000000001e-02   6.6890406969879440e-02
   1.4900000000000000e-02   6.7260334139497654e-02
   1.5000000000000001e-02   6.7629568925241690e-02
   1.5100000000000001e-02   6.7998115220054403e-02
   1.5200000000000000e-02   6.8365976700490272e-02
   1.5300000000000001e-02   6.8733157010208101e-02
   1.5400000000000000e-02   6.9099659759970969e-02
   1.5500000000000000e-02   6.9465488527646307e-02
   1.5600000000000001e-02   6.9830646858205891e-02
   1.5700000000000002e-02   7.0195138263725754e-02
   1.5800000000000002e-02   7.0558966223386296e-02
   1.5900000000000001e-02   7.0922134183472221e-02
   1.6000000000000000e-02   7.1284645557372545e-02
   1.6100000000000000e-02   7.1646503725580624e-02
   1.6199999999999999e-02   7.2007712035694130e-02
   1.6300000000000002e-02   7.2368273802415034e-02
   1.6400000000000001e-02   7.2728192307549649e-02
   1.6500000000000001e-02   7.3087470800008575e-02
   1.6600000000000000e-02   7.3446112495806778e-02
   1.6700000000000000e-02   7.3804120578063528e-02
   1.6800000000000002e-02   7.4161498197002393e-02
   1.6900000000000002e-02   7.4518248469951254e-02
   1.7000000000000001e-02   7.4874374481342376e-02
   1.7100000000000001e-02   7.5229879282712270e-02
   1.7200000000000000e-02   7.5584765892701786e-02
   1.7299999999999999e-02   7.5939037297056158e-02
   1.7400000000000002e-02   7.6292696448624839e-02
   1.7500000000000002e-02   7.6645746267361647e-02
   1.7600000000000001e-02   7.6998189640324732e-02
   1.7700000000000000e-02   7.7350029421676569e-02
   1.7800000000000000e-02   7.7701268432683920e-02
   1.7899999999999999e-02   7.8051909461717875e-02
   1.8000000000000002e-02   7.8401955264253878e-02
   1.8100000000000002e-02   7.8751408562871647e-02
   1.8200000000000001e-02   7.9100272047255227e-02
   1.8300000000000000e-02   7.9448548374193004e-02
   1.8400000000000000e-02   7.9796240178215655e-02
   1.8500000000000003e-02   8.0143350305722463e-02
   1.8600000000000002e-02   8.0489881434319246e-02
   1.8700000000000001e-02   8.0835836115393786e-02
   1.8800000000000001e-02   8.1181216881937690e-02
   1.8900000000000000e-02   8.1526026248546352e-02
   1.9000000000000000e-02   8.1870266711418976e-02
   1.9100000000000002e-02   8.2213940748358527e-02
   1.9200000000000002e-02   8.2557050818771779e-02
   1.9300000000000001e-02   8.2899599363669307e-02
   1.9400000000000001e-02   8.3241588805665484e-02
   1.9500000000000000e-02   8.3583021548978453e-02
   1.9599999999999999e-02   8.3923899979430172e-02
   1.9700000000000002e-02   8.4264226464446410e-02
   1.9800000000000002e-02   8.4604003353056678e-02
   1.9900000000000001e-02   8.4943232975894331e-02
   2.0000000000000000e-02   8.5281917645196506e-02
   2.0100000000000000e-02   8.5620059654804098e-02
   2.0200000000000003e-02   8.5957661280161871e-02
   2.0300000000000002e-02   8.6294724778318302e-02
   2.0400000000000001e-02   8.6631252387925711e-02
   2.0500000000000001e-02   8.6967246329240216e-02
   2.0600000000000000e-02   8.7302708804121679e-02
   2.0700000000000000e-02   8.7637641996033827e-02
   2.0800000000000003e-02   8.7972048070044134e-02
   2.0900000000000002e-02   8.8305929172823872e-02
   2.1000000000000001e-02   8.8639287432648123e-02
   2.1100000000000001e-02   8.8972124959395757e-02
   2.1200000000000000e-02   8.9304443844549428e-02
   2.1299999999999999e-02   8.9636246161195615e-02
   2.1400000000000002e-02   8.9967533964024557e-02
   2.1500000000000002e-02   9.0298309289330303e-02
   2.1600000000000001e-02   9.0628574155010688e-02
   2.1700000000000001e-02   9.0958330560567333e-02
   2.1800000000000000e-02   9.1287580487105696e-02
   2.1899999999999999e-02   9.1616325897334969e-02
   2.2000000000000002e-02   9.1944568735568236e-02
   2.2100000000000002e-02   9.2272310927722229e-02
   2.2200000000000001e-02   9.2599554381317589e-02
   2.2300000000000000e-02   9.2926300985478744e-02
   2.2400000000000000e-02   9.3252552610933848e-02
   2.2500000000000003e-02   9.3578311110014911e-02
   2.2600000000000002e-02   9.3903578316657715e-02
   2.2700000000000001e-02   9.4228356046401826e-02
   2.2800000000000001e-02   9.4552646096390636e-02
   2.2900000000000000e-02   9.4876450333725840e-02
   2.3000000000000000e-02   9.5199770810550519e-02
   2.3100000000000002e-02   9.5522609296650879e-02
   2.3200000000000002e-02   9.5844967528894418e-02
   2.3300000000000001e-02   9.6166847234372313e-02
   2.3400000000000001e-02   9.6488250130399453e-02
   2.3500000000000000e-02   9.6809177924514406e-02
   2.3599999999999999e-02   9.7129632314479381e-02
   2.3700000000000002e-02   9.7449614988280364e-02
   2.3800000000000002e-02   9.7769127624126900e-02
   2.3900000000000001e-02   9.8088171890452339e-02
   2.4000000000000000e-02   9.8406749445913627e-02
   2.4100000000000000e-02   9.8724861939391437e-02
   2.4200000000000003e-02   9.9042511009990147e-02
   2.4300000000000002e-02   9.9359698287037751e-02
   2.4400000000000002e-02   9.9676425390085990e-02
   2.4500000000000001e-02   9.9992693928910262e-02
   2.4600000000000000e-02   1.0030850550350966e-01
   2.4700000000000000e-02   1.0062386170410695e-01
   2.4800000000000003e-02   1.0093876411114860e-01
   2.4900000000000002e-02   1.0125321429530473e-01
   2.5000000000000001e-02   1.0156721381746919e-01
   2.5100000000000001e-02   1.0188076422875947e-01
   2.5200000000000000e-02   1.0219386707051678e-01
   2.5300000000000000e-02   1.0250652387430598e-01
   2.5400000000000002e-02   1.0281873616191567e-01
   2.5500000000000002e-02   1.0313050544535805e-01
   2.5600000000000001e-02   1.0344183322686909e-01
   2.5700000000000001e-02   1.0375272099890839e-01
   2.5800000000000000e-02   1.0406317024415926e-01
   2.5900000000000003e-02   1.0437318243552869e-01
   2.6000000000000002e-02   1.0468275903614732e-01
   2.6100000000000002e-02   1.0499190149936954e-01
   2.6200000000000001e-02   1.0530061126877337e-01
   2.6300000000000000e-02   1.0560888977816055e-01
   2.6400000000000000e-02   1.0591673845155646e-01
   2.6500000000000003e-02   1.0622415870321024e-01
   2.6600000000000002e-02   1.0653115193759462e-01
   2.6700000000000002e-02   1.0683771954940609e-01
   2.6800000000000001e-02   1.0714386292356476e-01
   2.6900000000000000e-02   1.0744958343521452e-01
   2.7000000000000000e-02   1.0775488244972282e-01
   2.7100000000000003e-02   1.0805976132268093e-01
   2.7200000000000002e-02   1.0836422139990368e-01
   2.7300000000000001e-02   1.0866826401742964e-01
   2.7400000000000001e-02   1.0897189050152109e-01
   2.7500000000000000e-02   1.0927510216866396e-01
   2.7600000000000003e-02   1.0957790032556786e-01
   2.7700000000000002e-02   1.0988028626916610e-01
   2.7800000000000002e-02   1.1018226128661568e-01
   2.7900000000000001e-02   1.1048382665529730e-01
   2.8000000000000001e-02   1.1078498364281525e-01
   2.8100000000000000e-02   1.1108573350699760e-01
   2.8200000000000003e-02   1.1138607749589613e-01
   2.8300000000000002e-02   1.1168601684778622e-01
   2.8400000000000002e-02   1.1198555279116694e-01
   2.8500000000000001e-02   1.1228468654476112e-01
   2.8600000000000000e-02   1.1258341931751517e-01
   2.8700000000000000e-02   1.1288175230859930e-01
   2.8800000000000003e-02   1.1317968670740733e-01
   2.8900000000000002e-02   1.1347722369355673e-01
   2.9000000000000001e-02   1.1377436443688878e-01
   2.9100000000000001e-02   1.1407111010008812e-01
   2.9200000000000000e-02   1.1436746207800122e-01
   2.9300000000000003e-02   1.1466342167531621e-01
   2.9400000000000003e-02   1.1495899003238745e-01
   2.9500000000000002e-02   1.1525416828459913e-01
   2.9600000000000001e-02   1.1554895756236509e-01
   2.9700000000000001e-02   1.1584335899112898e-01
   2.9800000000000000e-02   1.1613737369136411e-01
   2.9900000000000003e-02   1.1643100277857359e-01
   3.0000000000000002e-02   1.1672424736329018e-01
   3.0100000000000002e-02   1.1701710855107644e-01
   3.0200000000000001e-02   1.1730958744252465e-01
   3.0300000000000001e-02   1.1760168513325679e-01
   3.0400000000000000e-02   1.1789340271392464e-01
   3.0500000000000003e-02   1.1818474127020963e-01
   3.0600000000000002e-02   1.1847570188282297e-01
   3.0700000000000002e-02   1.1876628562750559e-01
   3.0800000000000001e-02   1.1905649357502816e-01
   3.0900000000000000e-02   1.1934632679119109e-01
   3.1000000000000000e-02   1.1963578633682448e-01
   3.1100000000000003e-02   1.1992487326778824e-01
   3.1200000000000002e-02   1.2021358863497192e-01
   3.1300000000000001e-02   1.2050193348429486e-01
   3.1400000000000004e-02   1.2078990885670614e-01
   3.1500000000000000e-02   1.2107751578818451e-01
   3.1600000000000003e-02   1.2136475530973855e-01
   3.1699999999999999e-02   1.2165162844740646e-01
   3.1800000000000002e-02   1.2193813622225627e-01
   3.1900000000000005e-02   1.2222427965038571e-01
   3.2000000000000001e-02   1.2251005974292219e-01
   3.2100000000000004e-02   1.2279547750602293e-01
   3.2199999999999999e-02   1.2308053394087483e-01
   3.2300000000000002e-02   1.2336523004369455e-01
   3.2399999999999998e-02   1.2364956680572847e-01
   3.2500000000000001e-02   1.2393354521325274e-01
   3.2600000000000004e-02   1.2421716624757317e-01
   3.2700000000000000e-02   1.2450043088502534e-01
   3.2800000000000003e-02   1.2478334009697457e-01
   3.2899999999999999e-02   1.2506589484981592e-01
   3.3000000000000002e-02   1.2534809610497416e-01
   3.3100000000000004e-02   1.2562994481890380e-01
   3.3200000000000000e-02   1.2591144194308906e-01
   3.3300000000000003e-02   1.2619258842404396e-01
   3.3399999999999999e-02   1.2647338520331217e-01
   3.3500000000000002e-02   1.2675383321746714e-01
   3.3600000000000005e-02   1.2703393339811209e-01
   3.3700000000000001e-02   1.2731368667187981e-01
   3.3800000000000004e-02   1.2759309396043306e-01
   3.3900000000000000e-02   1.2787215618046413e-01
   3.4000000000000002e-02   1.2815087424369515e-01
   3.4099999999999998e-02   1.2842924905687797e-01
   3.4200000000000001e-02   1.2870728152179414e-01
   3.4300000000000004e-02   1.2898497253525495e-01
   3.4400000000000000e-02   1.2926232298910142e-01
   3.4500000000000003e-02   1.2953933377020438e-01
   3.4599999999999999e-02   1.2981600576046426e-01
   3.4700000000000002e-02   1.3009233983681132e-01
   3.4800000000000005e-02   1.3036833687120553e-01
   3.4900000000000000e-02   1.3064399773063651e-01
   3.5000000000000003e-02   1.3091932327712377e-01
   3.5099999999999999e-02   1.3119431436771642e-01
   3.5200000000000002e-02   1.3146897185449341e-01
   3.5300000000000005e-02   1.3174329658456330e-01
   3.5400000000000001e-02   1.3201728940006446e-01
   3.5500000000000004e-02   1.3229095113816500e-01
   3.5600000000000000e-02   1.3256428263106271e-01
   3.5700000000000003e-02   1.3283728470598516e-01
   3.5799999999999998e-02   1.3310995818518964e-01
   3.5900000000000001e-02   1.3338230388596317e-01
   3.6000000000000004e-02   1.3365432262062249e-01
   3.6100000000000000e-02   1.3392601519651406e-01
   3.6200000000000003e-02   1.3419738241601412e-01
   3.6299999999999999e-02   1.3446842507652865e-01
   3.6400000000000002e-02   1.3473914397049325e-01
   3.6500000000000005e-02   1.3500953988537340e-01
   3.6600000000000001e-02   1.3527961360366419e-01
   3.6700000000000003e-02   1.3554936590289057e-01
   3.6799999999999999e-02   1.3581879755560705e-01
   3.6900000000000002e-02   1.3608790932939804e-01
   3.7000000000000005e-02   1.3635670198687760e-01
   3.7100000000000001e-02   1.3662517628568957e-01
   3.7200000000000004e-02   1.3689333297850739e-01
   3.7300000000000000e-02   1.3716117281403231e-01
   3.7400000000000003e-02   1.3742869667480792e-01
   3.7499999999999999e-02   1.3769590540710422e-01
   3.7600000000000001e-02   1.3796279975899084e-01
   3.7700000000000004e-02   1.3822938047577640e-01
   3.7800000000000000e-02   1.3849564830000849e-01
   3.7900000000000003e-02   1.3876160397147386e-01
   3.7999999999999999e-02   1.3902724822719822e-01
   3.8100000000000002e-02   1.3929258180144635e-01
   3.8200000000000005e-02   1.3955760542572204e-01
   3.8300000000000001e-02   1.3982231982876814e-01
   3.8400000000000004e-02   1.4008672573656653e-01
   3.8500000000000000e-02   1.4035082387233810e-01
   3.8600000000000002e-02   1.4061461495654284e-01
   3.8700000000000005e-02   1.4087809970687973e-01
   3.8800000000000001e-02   1.4114127883828675e-01
   3.8900000000000004e-02   1.4140415306294105e-01
   3.9000000000000000e-02   1.4166672309025863e-01
   3.9100000000000003e-02   1.4192898962689474e-01
   3.9199999999999999e-02   1.4219095337674342e-01
   3.9300000000000002e-02   1.4245261504093801e-01
   3.9400000000000004e-02   1.4271397531785071e-01
   3.9500000000000000e-02   1.4297503490309277e-01
   3.9600000000000003e-02   1.4323579448951454e-01
   3.9699999999999999e-02   1.4349625476720540e-01
   3.9800000000000002e-02   1.4375641642349371e-01
   3.9900000000000005e-02   1.4401628014294696e-01
   4.0000000000000001e-02   1.4427584660737156e-01
   4.0100000000000004e-02   1.4453511649581302e-01
   4.0200000000000000e-02   1.4479409048455594e-01
   4.0300000000000002e-02   1.4505276924712385e-01
   4.0400000000000005e-02   1.4531115345427942e-01
   4.0500000000000001e-02   1.4556924377402422e-01
   4.0600000000000004e-02   1.4582704087159903e-01
   4.0700000000000000e-02   1.4608454540948357e-01
   4.0800000000000003e-02   1.4634175804739655e-01
   4.0899999999999999e-02   1.4659867944229582e-01
   4.1000000000000002e-02   1.4685531024837822e-01
   4.1100000000000005e-02   1.4711165111707963e-01
   4.1200000000000001e-02   1.4736770269707494e-01
   4.1300000000000003e-02   1.4762346563427811e-01
   4.1399999999999999e-02   1.4787894057184214e-01
   4.1500000000000002e-02   1.4813412815015908e-01
   4.1600000000000005e-02   1.4838902900685996e-01
   4.1700000000000001e-02   1.4864364377681488e-01
   4.1800000000000004e-02   1.4889797309213298e-01
   4.1900000000000000e-02   1.4915201758216245e-01
   4.2000000000000003e-02   1.4940577787349052e-01
   4.2100000000000005e-02   1.4965925458994339e-01
   4.2200000000000001e-02   1.4991244835258635e-01
   4.2300000000000004e-02   1.5016535977972378e-01
   4.2400000000000000e-02   1.5041798948689900e-01
   4.2500000000000003e-02   1.5067033808689440e-01
   4.2599999999999999e-02   1.5092240618973143e-01
   4.2700000000000002e-02   1.5117419440267055e-01
   4.2800000000000005e-02   1.5142570333021130e-01
   4.2900000000000001e-02   1.5167693357409218e-01
   4.3000000000000003e-02   1.5192788573329077e-01
   4.3099999999999999e-02   1.5217856040402375e-01
   4.3200000000000002e-02   1.5242895817974672e-01
   4.3300000000000005e-02   1.5267907965115443e-01
   4.3400000000000001e-02   1.5292892540618053e-01
   4.3500000000000004e-02   1.5317849602999786e-01
   4.3600000000000000e-02   1.5342779210501817e-01
   4.3700000000000003e-02   1.5367681421089235e-01
   4.3799999999999999e-02   1.5392556292451023e-01
   4.3900000000000002e-02   1.5417403882000080e-01
   4.4000000000000004e-02   1.5442224246873196e-01
   4.4100000000000000e-02   1.5467017443931069e-01
   4.4200000000000003e-02   1.5491783529758305e-01
   4.4299999999999999e-02   1.5516522560663407e-01
   4.4400000000000002e-02   1.5541234592678790e-01
   4.4500000000000005e-02   1.5565919681560761e-01
   4.4600000000000001e-02   1.5590577882789544e-01
   4.4700000000000004e-02   1.5615209251569256e-01
   4.4800000000000000e-02   1.5639813843165745e-01
   4.4900000000000002e-02   1.5664391719361234e-01
   4.5000000000000005e-02   1.5688942937624206e-01
   4.5100000000000001e-02   1.5713467552448068e-01
   4.5200000000000004e-02   1.5737965618154443e-01
   4.5300000000000000e-02   1.5762437188893158e-01
   4.5400000000000003e-02   1.5786882318642248e-01
   4.5499999999999999e-02   1.5811301061207955e-01
   4.5600000000000002e-02   1.5835693470224738e-01
   4.5700000000000005e-02   1.5860059599155252e-01
   4.5800000000000000e-02   1.5884399501290369e-01
   4.5900000000000003e-02   1.5908713229749169e-01
   4.5999999999999999e-02   1.5933000837478939e-01
   4.6100000000000002e-02   1.5957262377255177e-01
   4.6200000000000005e-02   1.5981497901681582e-01
   4.6300000000000001e-02   1.6005707463190069e-01
   4.6400000000000004e-02   1.6029891114040762e-01
   4.6500000000000000e-02   1.6054048906321985e-01
   4.6600000000000003e-02   1.6078180891950283e-01
   4.6700000000000005e-02   1.6102287122670403e-01
   4.6800000000000001e-02   1.6126367650055295e-01
   4.6900000000000004e-02   1.6150422525506131e-01
   4.7000000000000000e-02   1.6174451800252274e-01
   4.7100000000000003e-02   1.6198455525351316e-01
   4.7199999999999999e-02   1.6222433751689036e-01
   4.7300000000000002e-02   1.6246386529979445e-01
   4.7400000000000005e-02   1.6270313910764742e-01
   4.7500000000000001e-02   1.6294215944415341e-01
   4.7600000000000003e-02   1.6318092681129870e-01
   4.7699999999999999e-02   1.6341944170935163e-01
   4.7800000000000002e-02   1.6365770463686258e-01
   4.7900000000000005e-02   1.6389571609066408e-01
   4.8000000000000001e-02   1.6413347656587068e-01
   4.8100000000000004e-02   1.6437098655587912e-01
   4.8200000000000000e-02   1.6460824655236805e-01
   4.8300000000000003e-02   1.6484525704529840e-01
   4.8400000000000006e-02   1.6508201852291307e-01
   4.8500000000000001e-02   1.6531853147173703e-01
   4.8600000000000004e-02   1.6555479637657747e-01
   4.8700000000000000e-02   1.6579081372052348e-01
   4.8800000000000003e-02   1.6602658398494638e-01
   4.8899999999999999e-02   1.6626210764949953e-01
   4.9000000000000002e-02   1.6649738519211835e-01
   4.9100000000000005e-02   1.6673241708902040e-01
   4.9200000000000001e-02   1.6696720381470523e-01
   4.9300000000000004e-02   1.6720174584195460e-01
   4.9399999999999999e-02   1.6743604364183226e-01
   4.9500000000000002e-02   1.6767009768368410e-01
   4.9600000000000005e-02   1.6790390843513808e-01
   4.9700000000000001e-02   1.6813747636210422e-01
   4.9800000000000004e-02   1.6837080192877463e-01
   4.9900000000000000e-02   1.6860388559762357e-01
   5.0000000000000003e-02   1.6883672782940728e-01
   5.0100000000000006e-02   1.6906932908316422e-01
   5.0200000000000002e-02   1.6930168981621480e-01
   5.0300000000000004e-02   1.6953381048416158e-01
   5.0400000000000000e-02   1.6976569154088922e-01
   5.0500000000000003e-02   1.6999733343856444e-01
   5.0600000000000006e-02   1.7022873662763605e-01
   5.0700000000000002e-02   1.7045990155683491e-01
   5.0800000000000005e-02   1.7069082867317409e-01
   5.0900000000000001e-02   1.7092151842194858e-01
   5.1000000000000004e-02   1.7115197124673556e-01
   5.1100000000000007e-02   1.7138218758939433e-01
   5.1200000000000002e-02   1.7161216789006609e-01
   5.1300000000000005e-02   1.7184191258717435e-01
   5.1400000000000001e-02   1.7207142211742454e-01
   5.1500000000000004e-02   1.7230069691580430e-01
   5.1600000000000000e-02   1.7252973741558328e-01
   5.1700000000000003e-02   1.7275854404831326e-01
   5.1800000000000006e-02   1.7298711724382801e-01
   5.1900000000000002e-02   1.7321545743024352e-01
   5.2000000000000005e-02   1.7344356503395778e-01
   5.2100000000000000e-02   1.7367144047965083e-01
   5.2200000000000003e-02   1.7389908419028496e-01
   5.2300000000000006e-02   1.7412649658710436e-01
   5.2400000000000002e-02   1.7435367808963542e-01
   5.2500000000000005e-02   1.7458062911568656e-01
   5.2600000000000001e-02   1.7480735008134829e-01
   5.2700000000000004e-02   1.7503384140109798e-01
   5.2800000000000007e-02   1.7526010352422347e-01
   5.2900000000000003e-02   1.7548613689210893e-01
   5.3000000000000005e-02   1.7571194191581468e-01
   5.3100000000000001e-02   1.7593751900527985e-01
   5.3200000000000004e-02   1.7616286856932267e-01
   5.3300000000000000e-02   1.7638799101564023e-01
   5.3400000000000003e-02   1.7661288675080863e-01
   5.3500000000000006e-02   1.7683755618028285e-01
   5.3600000000000002e-02   1.7706199970839689e-01
   5.3700000000000005e-02   1.7728621773836373e-01
   5.3800000000000001e-02   1.7751021067227518e-01
   5.3900000000000003e-02   1.7773397891110218e-01
   5.4000000000000006e-02   1.7795752285469446e-01
   5.4100000000000002e-02   1.7818084290178082e-01
   5.4200000000000005e-02   1.7840393944996899e-01
   5.4300000000000001e-02   1.7862681289574558e-01
   5.4400000000000004e-02   1.7884946363447629e-01
   5.4500000000000007e-02   1.7907189206040564e-01
   5.4600000000000003e-02   1.7929409856665718e-01
   5.4700000000000006e-02   1.7951608354523343e-01
   5.4800000000000001e-02   1.7973784738701579e-01
   5.4900000000000004e-02   1.7995939048176471e-01
   5.5000000000000000e-02   1.8018071321811951e-01
   5.5100000000000003e-02   1.8040181598359853e-01
   5.5200000000000006e-02   1.8062269916459900e-01
   5.5300000000000002e-02   1.8084336314639718e-01
   5.5400000000000005e-02   1.8106380831314822e-01
   5.5500000000000001e-02   1.8128403504788626e-01
   5.5600000000000004e-02   1.8150404373252443e-01
   5.5700000000000006e-02   1.8172383474785472e-01
   5.5800000000000002e-02   1.8194340847354812e-01
   5.5900000000000005e-02   1.8216276528815464e-01
   5.6000000000000001e-02   1.8238190556910314e-01
   5.6100000000000004e-02   1.8260082969270153e-01
   5.6200000000000007e-02   1.8281953803413659e-01
   5.6300000000000003e-02   1.8303803096747409e-01
   5.6400000000000006e-02   1.8325630886565880e-01
   5.6500000000000002e-02   1.8347437210051434e-01
   5.6600000000000004e-02   1.8369222104274344e-01
   5.6700000000000000e-02   1.8390985606192764e-01
   5.6800000000000003e-02   1.8412727752652749e-01
   5.6900000000000006e-02   1.8434448580388252e-01
   5.7000000000000002e-02   1.8456148126021116e-01
   5.7100000000000005e-02   1.8477826426061086e-01
   5.7200000000000001e-02   1.8499483516905796e-01
   5.7300000000000004e-02   1.8521119434840783e-01
   5.7400000000000007e-02   1.8542734216039475e-01
   5.7500000000000002e-02   1.8564327896563187e-01
   5.7600000000000005e-02   1.8585900512361150e-01
   5.7700000000000001e-02   1.8607452099270472e-01
   5.7800000000000004e-02   1.8628982693016163e-01
   5.7900000000000000e-02   1.8650492329211132e-01
   5.8000000000000003e-02   1.8671981043356181e-01
   5.8100000000000006e-02   1.8693448870840007e-01
   5.8200000000000002e-02   1.8714895846939197e-01
   5.8300000000000005e-02   1.8736322006818243e-01
   5.8400000000000001e-02   1.8757727385529530e-01
   5.8500000000000003e-02   1.8779112018013333e-01
   5.8600000000000006e-02   1.8800475939097830e-01
   5.8700000000000002e-02   1.8821819183499092e-01
   5.8800000000000005e-02   1.8843141785821080e-01
   5.8900000000000001e-02   1.8864443780555656e-01
   5.9000000000000004e-02   1.8885725202082582e-01
   5.9100000000000007e-02   1.8906986084669505e-01
   5.9200000000000003e-02   1.8928226462471973e-01
   5.9300000000000005e-02   1.8949446369533432e-01
   5.9400000000000001e-02   1.8970645839785219e-01
   5.9500000000000004e-02   1.8991824907046567e-01
   5.9600000000000000e-02   1.9012983605024605e-01
   5.9700000000000003e-02   1.9034121967314366e-01
   5.9800000000000006e-02   1.9055240027398762e-01
   5.9900000000000002e-02   1.9076337818648614e-01
   6.0000000000000005e-02   1.9097415374322632e-01
   6.0100000000000001e-02   1.9118472727567423e-01
   6.0200000000000004e-02   1.9139509911417493e-01
   6.0300000000000006e-02   1.9160526958795240e-01
   6.0400000000000002e-02   1.9181523902510955e-01
   6.0500000000000005e-02   1.9202500775262826e-01
   6.0600000000000001e-02   1.9223457609636943e-01
   6.0700000000000004e-02   1.9244394438107287e-01
   6.0800000000000007e-02   1.9265311293035731e-01
   6.0900000000000003e-02   1.9286208206672042e-01
   6.1000000000000006e-02   1.9307085211153899e-01
   6.1100000000000002e-02   1.9327942338506854e-01
   6.1200000000000004e-02   1.9348779621542272e-01
   6.1300000000000000e-02   1.9369597095442187e-01
   6.1400000000000003e-02   1.9390394792295312e-01
   6.1500000000000006e-02   1.9411172743797572e-01
   6.1600000000000002e-02   1.9431930981569084e-01
   6.1700000000000005e-02   1.9452669537154169e-01
   6.1800000000000001e-02   1.9473388442021328e-01
   6.1900000000000004e-02   1.9494087727563281e-01
   6.2000000000000006e-02   1.9514767425096921e-01
   6.2100000000000002e-02   1.9535427565863353e-01
   6.2200000000000005e-02   1.9556068181027869e-01
   6.2300000000000001e-02   1.9576689301679964e-01
   6.2400000000000004e-02   1.9597290958833324e-01
   6.2500000000000000e-02   1.9617873183425830e-01
   6.2600000000000003e-02   1.9638436006319565e-01
   6.2700000000000006e-02   1.9658979458300804e-01
   6.2799999999999995e-02   1.9679503570080015e-01
   6.2900000000000011e-02   1.9700008372291872e-01
   6.3000000000000000e-02   1.9720493895495231e-01
   6.3100000000000003e-02   1.9740960170173155e-01
   6.3200000000000006e-02   1.9761407226732902e-01
   6.3299999999999995e-02   1.9781835095505920e-01
   6.3400000000000012e-02   1.9802243806747860e-01
   6.3500000000000001e-02   1.9822633390638558e-01
   6.3600000000000004e-02   1.9843003877282062e-01
   6.3700000000000007e-02   1.9863355296706606e-01
   6.3799999999999996e-02   1.9883687678864614e-01
   6.3900000000000012e-02   1.9904001053632728e-01
   6.4000000000000001e-02   1.9924295450811758e-01
   6.4100000000000004e-02   1.9944570900126729e-01
   6.4200000000000007e-02   1.9964827431226859e-01
   6.4299999999999996e-02   1.9985065073685551e-01
   6.4400000000000013e-02   2.0005283857000428e-01
   6.4500000000000002e-02   2.0025483810593275e-01
   6.4600000000000005e-02   2.0045664963810106e-01
   6.4700000000000008e-02   2.0065827345921114e-01
   6.4799999999999996e-02   2.0085970986120683e-01
   6.4900000000000013e-02   2.0106095913527411e-01
   6.5000000000000002e-02   2.0126202157184073e-01
   6.5100000000000005e-02   2.0146289746057655e-01
   6.5200000000000008e-02   2.0166358709039331e-01
   6.5299999999999997e-02   2.0186409074944470e-01
   6.5400000000000014e-02   2.0206440872512643e-01
   6.5500000000000003e-02   2.0226454130407612e-01
   6.5600000000000006e-02   2.0246448877217338e-01
   6.5700000000000008e-02   2.0266425141453978e-01
   6.5799999999999997e-02   2.0286382951553877e-01
   6.5900000000000014e-02   2.0306322335877597e-01
   6.6000000000000003e-02   2.0326243322709864e-01
   6.6100000000000006e-02   2.0346145940259630e-01
   6.6200000000000009e-02   2.0366030216660028e-01
   6.6299999999999998e-02   2.0385896179968385e-01
   6.6400000000000001e-02   2.0405743858166239e-01
   6.6500000000000004e-02   2.0425573279159306e-01
   6.6600000000000006e-02   2.0445384470777508e-01
   6.6700000000000009e-02   2.0465177460774961e-01
   6.6799999999999998e-02   2.0484952276829974e-01
   6.6900000000000001e-02   2.0504708946545061e-01
   6.7000000000000004e-02   2.0524447497446924e-01
   6.7100000000000007e-02   2.0544167956986459e-01
   6.7200000000000010e-02   2.0563870352538766e-01
   6.7299999999999999e-02   2.0583554711403135e-01
   6.7400000000000002e-02   2.0603221060803054e-01
   6.7500000000000004e-02   2.0622869427886206e-01
   6.7600000000000007e-02   2.0642499839724479e-01
   6.7700000000000010e-02   2.0662112323313936e-01
   6.7799999999999999e-02   2.0681706905574856e-01
   6.7900000000000002e-02   2.0701283613351712e-01
   6.8000000000000005e-02   2.0720842473413159e-01
   6.8099999999999994e-02   2.0740383512452060e-01
   6.8200000000000011e-02   2.0759906757085475e-01
   6.8300000000000000e-02   2.0779412233854649e-01
   6.8400000000000002e-02   2.0798899969225038e-01
   6.8500000000000005e-02   2.0818369989586280e-01
   6.8599999999999994e-02   2.0837822321252217e-01
   6.8700000000000011e-02   2.0857256990460890e-01
   6.8800000000000000e-02   2.0876674023374520e-01
   6.8900000000000003e-02   2.0896073446079544e-01
   6.9000000000000006e-02   2.0915455284586587e-01
   6.9100000000000009e-02   2.0934819564830462e-01
   6.9200000000000012e-02   2.0954166312670192e-01
   6.9300000000000000e-02   2.0973495553888985e-01
   6.9400000000000003e-02   2.0992807314194251e-01
   6.9500000000000006e-02   2.1012101619217594e-01
   6.9600000000000009e-02   2.1031378494514816e-01
   6.9700000000000012e-02   2.1050637965565910e-01
   6.9800000000000001e-02   2.1069880057775064e-01
   6.9900000000000004e-02   2.1089104796470678e-01
   7.0000000000000007e-02   2.1108312206905330e-01
   7.0099999999999996e-02   2.1127502314255800e-01
   7.0200000000000012e-02   2.1146675143975185e-01
   7.0300000000000001e-02   2.1165830723572016e-01
   7.0400000000000004e-02   2.1184969078513943e-01
   7.0500000000000007e-02   2.1204090233738093e-01
   7.0599999999999996e-02   2.1223194214128849e-01
   7.0699999999999999e-02   2.1242281044517861e-01
   7.0800000000000002e-02   2.1261350749684038e-01
   7.0900000000000005e-02   2.1280403354353547e-01
   7.1000000000000008e-02   2.1299438883199820e-01
   7.1099999999999997e-02   2.1318457360843546e-01
   7.1199999999999999e-02   2.1337458811852680e-01
   7.1300000000000002e-02   2.1356443260742436e-01
   7.1400000000000005e-02   2.1375410731975289e-01
   7.1500000000000008e-02   2.1394361249960972e-01
   7.1599999999999997e-02   2.1413294839056479e-01
   7.1700000000000000e-02   2.1432211523566072e-01
   7.1800000000000003e-02   2.1451111327741268e-01
   7.1900000000000006e-02   2.1469994275780849e-01
   7.2000000000000008e-02   2.1488860391830850e-01
   7.2099999999999997e-02   2.1507709699984576e-01
   7.2200000000000000e-02   2.1526542224282588e-01
   7.2300000000000003e-02   2.1545357988712713e-01
   7.2400000000000006e-02   2.1564157017210031e-01
   7.2500000000000009e-02   2.1582939333656889e-01
   7.2599999999999998e-02   2.1601704961882889e-01
   7.2700000000000001e-02   2.1620453925664906e-01
   7.2800000000000004e-02   2.1639186248727069e-01
   7.2900000000000006e-02   2.1657901954740760e-01
   7.3000000000000009e-02   2.1676601067324633e-01
   7.3099999999999998e-02   2.1695283610044597e-01
   7.3200000000000001e-02   2.1713949606413832e-01
   7.3300000000000004e-02   2.1732599079892762e-01
   7.3400000000000007e-02   2.1751232053889089e-01
   7.3500000000000010e-02   2.1769848551757762e-01
   7.3599999999999999e-02   2.1788448596800999e-01
   7.3700000000000002e-02   2.1807032212268282e-01
   7.3800000000000004e-02   2.1825599421356345e-01
   7.3900000000000007e-02   2.1844150247209190e-01
   7.4000000000000010e-02   2.1862684712918073e-01
   7.4099999999999999e-02   2.1881202841521519e-01
   7.4200000000000002e-02   2.1899704656005309e-01
   7.4300000000000005e-02   2.1918190179302488e-01
   7.4400000000000008e-02   2.1936659434293360e-01
   7.4500000000000011e-02   2.1955112443805488e-01
   7.4600000000000000e-02   2.1973549230613698e-01
   7.4700000000000003e-02   2.1991969817440082e-01
   7.4800000000000005e-02   2.2010374226953985e-01
   7.4900000000000008e-02   2.2028762481772018e-01
   7.5000000000000011e-02   2.2047134604458049e-01
   7.5100000000000000e-02   2.2065490617523209e-01
   7.5200000000000003e-02   2.2083830543425895e-01
   7.5300000000000006e-02   2.2102154404571756e-01
   7.5400000000000009e-02   2.2120462223313708e-01
   7.5500000000000012e-02   2.2138754021951926e-01
   7.5600000000000001e-02   2.2157029822733845e-01
   7.5700000000000003e-02   2.2175289647854163e-01
   7.5800000000000006e-02   2.2193533519454842e-01
   7.5900000000000009e-02   2.2211761459625098e-01
   7.6000000000000012e-02   2.2229973490401411e-01
   7.6100000000000001e-02   2.2248169633767520e-01
   7.6200000000000004e-02   2.2266349911654432e-01
   7.6300000000000007e-02   2.2284514345940412e-01
   7.6400000000000010e-02   2.2302662958450978e-01
   7.6500000000000012e-02   2.2320795770958918e-01
   7.6600000000000001e-02   2.2338912805184277e-01
   7.6700000000000004e-02   2.2357014082794363e-01
   7.6800000000000007e-02   2.2375099625403749e-01
   7.6899999999999996e-02   2.2393169454574258e-01
   7.7000000000000013e-02   2.2411223591814983e-01
   7.7100000000000002e-02   2.2429262058582275e-01
   7.7200000000000005e-02   2.2447284876279744e-01
   7.7300000000000008e-02   2.2465292066258269e-01
   7.7399999999999997e-02   2.2483283649815977e-01
   7.7499999999999999e-02   2.2501259648198271e-01
   7.7600000000000002e-02   2.2519220082597799e-01
   7.7700000000000005e-02   2.2537164974154486e-01
   7.7800000000000008e-02   2.2555094343955506e-01
   7.7899999999999997e-02   2.2573008213035295e-01
   7.8000000000000000e-02   2.2590906602375563e-01
   7.8100000000000003e-02   2.2608789532905263e-01
   7.8200000000000006e-02   2.2626657025500621e-01
   7.8300000000000008e-02   2.2644509100985119e-01
   7.8399999999999997e-02   2.2662345780129498e-01
   7.8500000000000000e-02   2.2680167083651767e-01
   7.8600000000000003e-02   2.2697973032217197e-01
   7.8700000000000006e-02   2.2715763646438308e-01
   7.8800000000000009e-02   2.2733538946874890e-01
   7.8899999999999998e-02   2.2751298954033988e-01
   7.9000000000000001e-02   2.2769043688369922e-01
   7.9100000000000004e-02   2.2786773170284258e-01
   7.9200000000000007e-02   2.2804487420125824e-01
   7.9300000000000009e-02   2.2822186458190721e-01
   7.9399999999999998e-02   2.2839870304722298e-01
   7.9500000000000001e-02   2.2857538979911174e-01
   7.9600000000000004e-02   2.2875192503895223e-01
   7.9700000000000007e-02   2.2892830896759581e-01
   7.9800000000000010e-02   2.2910454178642412e-01
   7.9899999999999999e-02   2.2928062371216223e-01
   8.0000000000000002e-02   2.2945655495017528e-01
   8.0100000000000005e-02   2.2963233569959968e-01
   8.0200000000000007e-02   2.2980796615919463e-01
   8.0300000000000010e-02   2.2998344652734221e-01
   8.0399999999999999e-02   2.3015877700204718e-01
   8.0500000000000002e-02   2.3033395778093729e-01
   8.0600000000000005e-02   2.3050898906126294e-01
   8.0700000000000008e-02   2.3068387103989740e-01
   8.0800000000000011e-02   2.3085860391333674e-01
   8.0900000000000000e-02   2.3103318787769977e-01
   8.1000000000000003e-02   2.3120762312872825e-01
   8.1100000000000005e-02   2.3138190986178661e-01
   8.1200000000000008e-02   2.3155604827186216e-01
   8.1300000000000011e-02   2.3173003855356494e-01
   8.1400000000000000e-02   2.3190388090112787e-01
   8.1500000000000003e-02   2.3207757550840669e-01
   8.1600000000000006e-02   2.3225112256887986e-01
   8.1700000000000009e-02   2.3242452227564872e-01
   8.1800000000000012e-02   2.3259777482143737e-01
   8.1900000000000001e-02   2.3277088039859270e-01
   8.2000000000000003e-02   2.3294383919908448e-01
   8.2100000000000006e-02   2.3311665141450524e-01
   8.2200000000000009e-02   2.3328931723607033e-01
   8.2300000000000012e-02   2.3346183685461785e-01
   8.2400000000000001e-02   2.3363421046060873e-01
   8.2500000000000004e-02   2.3380643824412681e-01
   8.2600000000000007e-02   2.3397852039487857e-01
   8.2700000000000010e-02   2.3415045710219343e-01
   8.2800000000000012e-02   2.3432224855502354e-01
   8.2900000000000001e-02   2.3449389494194381e-01
   8.3000000000000004e-02   2.3466539645115211e-01
   8.3100000000000007e-02   2.3483675327046902e-01
   8.3199999999999996e-02   2.3500796558733786e-01
   8.3300000000000013e-02   2.3517903358882489e-01
   8.3400000000000002e-02   2.3534995746161907e-01
   8.3500000000000005e-02   2.3552073739203225e-01
   8.3600000000000008e-02   2.3569137356599901e-01
   8.3699999999999997e-02   2.3586186616907673e-01
   8.3800000000000013e-02   2.3603221538644575e-01
   8.3900000000000002e-02   2.3620242140290895e-01
   8.4000000000000005e-02   2.3637248440289227e-01
   8.4100000000000008e-02   2.3654240457044431e-01
   8.4199999999999997e-02   2.3671218208923653e-01
   8.4300000000000000e-02   2.3688181714256315e-01
   8.4400000000000003e-02   2.3705130991334125e-01
   8.4500000000000006e-02   2.3722066058411068e-01
   8.4600000000000009e-02   2.3738986933703410e-01
   8.4699999999999998e-02   2.3755893635389697e-01
   8.4800000000000000e-02   2.3772786181610758e-01
   8.4900000000000003e-02   2.3789664590469703e-01
   8.5000000000000006e-02   2.3806528880031919e-01
   8.5100000000000009e-02   2.3823379068325073e-01
   8.5199999999999998e-02   2.3840215173339116e-01
   8.5300000000000001e-02   2.3857037213026278e-01
   8.5400000000000004e-02   2.3873845205301072e-01
   8.5500000000000007e-02   2.3890639168040287e-01
   8.5600000000000009e-02   2.3907419119082995e-01
   8.5699999999999998e-02   2.3924185076230547e-01
   8.5800000000000001e-02   2.3940937057246581e-01
   8.5900000000000004e-02   2.3957675079857002e-01
   8.6000000000000007e-02   2.3974399161750012e-01
   8.6100000000000010e-02   2.3991109320576082e-01
   8.6199999999999999e-02   2.4007805573947963e-01
   8.6300000000000002e-02   2.4024487939440700e-01
   8.6400000000000005e-02   2.4041156434591598e-01
   8.6500000000000007e-02   2.4057811076900265e-01
   8.6600000000000010e-02   2.4074451883828568e-01
   8.6699999999999999e-02   2.4091078872800667e-01
   8.6800000000000002e-02   2.4107692061203007e-01
   8.6900000000000005e-02   2.4124291466384298e-01
   8.7000000000000008e-02   2.4140877105655545e-01
   8.7100000000000011e-02   2.4157448996290021e-01
   8.7200000000000000e-02   2.4174007155523294e-01
   8.7300000000000003e-02   2.4190551600553201e-01
   8.7400000000000005e-02   2.4207082348539863e-01
   8.7500000000000008e-02   2.4223599416605684e-01
   8.7600000000000011e-02   2.4240102821835346e-01
   8.7700000000000000e-02   2.4256592581275807e-01
   8.7800000000000003e-02   2.4273068711936316e-01
   8.7900000000000006e-02   2.4289531230788397e-01
   8.8000000000000009e-02   2.4305980154765852e-01
   8.8100000000000012e-02   2.4322415500764766e-01
   8.8200000000000001e-02   2.4338837285643505e-01
   8.8300000000000003e-02   2.4355245526222716e-01
   8.8400000000000006e-02   2.4371640239285328e-01
   8.8500000000000009e-02   2.4388021441576543e-01
   8.8600000000000012e-02   2.4404389149803851e-01
   8.8700000000000001e-02   2.4420743380637019e-01
   8.8800000000000004e-02   2.4437084150708097e-01
   8.8900000000000007e-02   2.4453411476611417e-01
   8.9000000000000010e-02   2.4469725374903584e-01
   8.9100000000000013e-02   2.4486025862103492e-01
   8.9200000000000002e-02   2.4502312954692307e-01
   8.9300000000000004e-02   2.4518586669113487e-01
   8.9400000000000007e-02   2.4534847021772760e-01
   8.9500000000000010e-02   2.4551094029038140e-01
   8.9599999999999999e-02   2.4567327707239914e-01
   8.9700000000000002e-02   2.4583548072670663e-01
   8.9800000000000005e-02   2.4599755141659646e-01
   8.9900000000000008e-02   2.4615948931614090e-01
   9.0000000000000011e-02   2.4632129459139473e-01
   9.0100000000000000e-02   2.4648296740401668e-01
   9.0200000000000002e-02   2.4664450791538789e-01
   9.0300000000000005e-02   2.4680591628661191e-01
   9.0400000000000008e-02   2.4696719267851461e-01
   9.0500000000000011e-02   2.4712833725164426e-01
   9.0600000000000000e-02   2.4728935016627154e-01
   9.0700000000000003e-02   2.4745023158238955e-01
   9.0800000000000006e-02   2.4761098165971368e-01
   9.0900000000000009e-02   2.4777160055768174e-01
   9.0999999999999998e-02   2.4793208843545392e-01
   9.1100000000000000e-02   2.4809244545191284e-01
   9.1200000000000003e-02   2.4825267176566346e-01
   9.1300000000000006e-02   2.4841276753503308e-01
   9.1400000000000009e-02   2.4857273291807147e-01
   9.1499999999999998e-02   2.4873256807255070e-01
   9.1600000000000001e-02   2.4889227315596532e-01
   9.1700000000000004e-02   2.4905184832553218e-01
   9.1800000000000007e-02   2.4921129373819054e-01
   9.1900000000000009e-02   2.4937060955060203e-01
   9.1999999999999998e-02   2.4952979591915064e-01
   9.2100000000000001e-02   2.4968885299994287e-01
   9.2200000000000004e-02   2.4984778094880744e-01
   9.2300000000000007e-02   2.5000657992129555e-01
   9.2400000000000010e-02   2.5016525007268070e-01
   9.2499999999999999e-02   2.5032379155795892e-01
   9.2600000000000002e-02   2.5048220453184844e-01
   9.2700000000000005e-02   2.5064048914879000e-01
   9.2800000000000007e-02   2.5079864556294673e-01
   9.2900000000000010e-02   2.5095667392820398e-01
   9.2999999999999999e-02   2.5111457439816970e-01
   9.3100000000000002e-02   2.5127234712617408e-01
   9.3200000000000005e-02   2.5142999226526980e-01
   9.3300000000000008e-02   2.5158750996823170e-01
   9.3400000000000011e-02   2.5174490038755737e-01
   9.3500000000000000e-02   2.5190216367546636e-01
   9.3600000000000003e-02   2.5205929998390098e-01
   9.3700000000000006e-02   2.5221630946452567e-01
   9.3800000000000008e-02   2.5237319226872740e-01
   9.3900000000000011e-02   2.5252994854761540e-01
   9.4000000000000000e-02   2.5268657845202136e-01
   9.4100000000000003e-02   2.5284308213249934e-01
   9.4200000000000006e-02   2.5299945973932580e-01
   9.4300000000000009e-02   2.5315571142249954e-01
   9.4400000000000012e-02   2.5331183733174178e-01
   9.4500000000000001e-02   2.5346783761649611e-01
   9.4600000000000004e-02   2.5362371242592852e-01
   9.4700000000000006e-02   2.5377946190892731e-01
   9.4800000000000009e-02   2.5393508621410321e-01
   9.4900000000000012e-02   2.5409058548978941e-01
   9.5000000000000001e-02   2.5424595988404131e-01
   9.5100000000000004e-02   2.5440120954463691e-01
   9.5200000000000007e-02   2.5455633461907634e-01
   9.5300000000000010e-02   2.5471133525458239e-01
   9.5400000000000013e-02   2.5486621159810002e-01
   9.5500000000000002e-02   2.5502096379629663e-01
   9.5600000000000004e-02   2.5517559199556200e-01
   9.5700000000000007e-02   2.5533009634200837e-01
   9.5800000000000010e-02   2.5548447698147031e-01
   9.5899999999999999e-02   2.5563873405950466e-01
   9.6000000000000002e-02   2.5579286772139082e-01
   9.6100000000000005e-02   2.5594687811213052e-01
   9.6200000000000008e-02   2.5610076537644777e-01
   9.6300000000000011e-02   2.5625452965878914e-01
   9.6400000000000000e-02   2.5640817110332337e-01
   9.6500000000000002e-02   2.5656168985394179e-01
   9.6600000000000005e-02   2.5671508605425802e-01
   9.6700000000000008e-02   2.5686835984760803e-01
   9.6800000000000011e-02   2.5702151137705026e-01
   9.6900000000000000e-02   2.5717454078536534e-01
   9.7000000000000003e-02   2.5732744821505660e-01
   9.7100000000000006e-02   2.5748023380834945e-01
   9.7200000000000009e-02   2.5763289770719183e-01
   9.7300000000000011e-02   2.5778544005325404e-01
   9.7400000000000000e-02   2.5793786098792881e-01
   9.7500000000000003e-02   2.5809016065233115e-01
   9.7600000000000006e-02   2.5824233918729855e-01
   9.7700000000000009e-02   2.5839439673339082e-01
   9.7800000000000012e-02   2.5854633343089012e-01
   9.7900000000000001e-02   2.5869814941980113e-01
   9.8000000000000004e-02   2.5884984483985074e-01
   9.8100000000000007e-02   2.5900141983048841e-01
   9.8200000000000010e-02   2.5915287453088581e-01
   9.8299999999999998e-02   2.5930420907993706e-01
   9.8400000000000001e-02   2.5945542361625867e-01
   9.8500000000000004e-02   2.5960651827818959e-01
   9.8600000000000007e-02   2.5975749320379105e-01
   9.8700000000000010e-02   2.5990834853084666e-01
   9.8799999999999999e-02   2.6005908439686254e-01
   9.8900000000000002e-02   2.6020970093906703e-01
   9.9000000000000005e-02   2.6036019829441098e-01
   9.9100000000000008e-02   2.6051057659956761e-01
   9.9200000000000010e-02   2.6066083599093243e-01
   9.9299999999999999e-02   2.6081097660462338e-01
   9.9400000000000002e-02   2.6096099857648081e-01
   9.9500000000000005e-02   2.6111090204206744e-01
   9.9600000000000008e-02   2.6126068713666839e-01
   9.9700000000000011e-02   2.6141035399529111e-01
   9.9800000000000000e-02   2.6155990275266544e-01
   9.9900000000000003e-02   2.6170933354324372e-01
   1.0000000000000001e-01   2.6185864650120044e-01

